WALLABY Pre-Pilot Survey: The effects of angular momentum and environment on the HI gas and star formation properties of galaxies in the Eridanus supergroup

We use high-resolution ASKAP observations of galaxies in the Eridanus supergroup to study their HI, angular momentum and star formation properties, as part of the WALLABY pre-pilot survey efforts. The Eridanus supergroup is composed of three sub-groups in the process of merging to form a cluster. The main focus of this study is the Eridanus (or NGC 1395) sub-group. The baryonic specific angular momentum - baryonic mass ($j_{\mathrm{b}} - M_{\mathrm{b}}$) relation for the Eridanus galaxies is observed to be an unbroken power law of the form $j_{\mathrm{b}} \propto M_{\mathrm{b}}^{0.57 \pm 0.05}$, with a scatter of $\sim 0.10 \pm 0.01$ dex, consistent with previous works. We examine the relation between the atomic gas fraction, $f_{\mathrm{atm}}$, and the integrated atomic disc stability parameter $q$ (the $f_{\mathrm{atm}} - q$ relation), and find that the Eridanus galaxies deviate significantly from the relation owing to environmental processes such as tidal interactions and ram-pressure affecting their HI gas. We find that a majority of the Eridanus galaxies are HI deficient compared to normal star-forming galaxies in the field. We also find that the star formation among the Eridanus galaxies may be suppressed owing to their environment, thus hinting at significant levels of pre-processing within the Eridanus sub-group, even before the galaxies have entered a cluster-like environment.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)

plots               This folder contains all the figures used in this work
ref.bib             This is the bibtex file used to generate the bibliography
mnras_template.bbl  This is the .bbl file associated with ref.bib

% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
